Multi-Winner Voting with Argumentative Ballots

We introduce multi-winner voting with argumentative ballots (MVArg) and investigate theoretical properties. As our conceptual contribution, we generalise approval ballots to argumentative ballots, thereby allowing voters to express defeasible preferences over candidates. We accordingly generalise voter cohesion and justified representation axioms JR, PJR and EJR. As our theoretical contribution, we establish several key results. First, MVArg is strictly more expressive than multi-winner voting with approval ballots (MV). Second, our notions of cohesion and justified representation are conservative generalisations of their counterparts in MV. Third, the MVArg counterpart of JR can always be satisfied, whereas the counterparts of PJR and EJR cannot always be. Fourth, although verifying whether a winner set satisfies the MVArg counterpart of JR is already coNP-hard, such a winner set can be constructed in polynomial time. All definitions, propositions, auxiliary lemmas and theorems have been formalised and mechanically checked in Lean 4.

==> MVArg-formalisation/RELEASE_FILES.txt <==
GreedyGroundedDemo.java
LICENSE
MVArg.lean
MVArg/Approval.lean
MVArg/ApprovedUnionImageLift.lean
MVArg/ArgJRCovering.lean
MVArg/Basic.lean
MVArg/BinaryRpowCore.lean
MVArg/BinaryRpowDischarge.lean
MVArg/BitSetOperations.lean
MVArg/CappedCanonicalExistence.lean
MVArg/ClassicalApproval.lean
MVArg/ClassicalRepresentation.lean
MVArg/Cohesion.lean
MVArg/CohesionCorrespondence.lean
MVArg/CollectiveApprovalGadget.lean
MVArg/CollectiveApprovalGadgetComposition.lean
MVArg/CollectiveApprovalGadgetGeneric.lean
MVArg/CollectiveNonApprovalGadget.lean
MVArg/ConcreteCoveragePreservation.lean
MVArg/ConcreteFallbackLoop.lean
MVArg/ConcreteIncremental.lean
MVArg/ConcreteInitialFrontier.lean
MVArg/ConcreteRuntimeAccounting.lean
MVArg/ConcreteSelectionPolicy.lean
MVArg/CoveragePreservationLocal.lean
MVArg/DirectAlgorithmContract.lean
MVArg/DirectRecomputationIntegration.lean
MVArg/Eligibility.lean
MVArg/ExactFrontierRecomputation.lean
MVArg/ExactGroupApprovalCounting.lean
MVArg/ExactGroupApprovalGadget.lean
MVArg/ExactGroupApprovalLayers.lean
MVArg/FallbackCompletion.lean
MVArg/FastIncremental.lean
MVArg/FastIncrementalCost.lean
MVArg/FastIncrementalFinal.lean
MVArg/FastIncrementalInvariant.lean
MVArg/FastIncrementalRun.lean
MVArg/FinalIntegrationAudit.lean
MVArg/FinitePositiveCertificates.lean
MVArg/Grounded.lean
MVArg/GroundedFinite.lean
MVArg/GroundedFixpoint.lean
MVArg/GroundedIteration.lean
MVArg/InclusionHierarchy.lean
MVArg/InitialCoverageBridge.lean
MVArg/InitialCoveringTheorem.lean
MVArg/JavaLoopControl.lean
MVArg/JavaNotAttackedRefinement.lean
MVArg/JavaSourceIntegration.lean
MVArg/KeyedCoverage.lean
MVArg/LinkedHashMapScan.lean
MVArg/ManuscriptNumberedClaims.lean
MVArg/ManuscriptSpotConcrete.lean
MVArg/ManuscriptSpotFiniteClosure.lean
MVArg/ManuscriptSpotSeparation.lean
MVArg/MutableLoopRefinement.lean
MVArg/NotAttacked.lean
MVArg/PaperLemmas.lean
MVArg/PaperPropositions.lean
MVArg/PaperTheorem4.lean
MVArg/PaperTheorem8.lean
MVArg/PaperTheorems.lean
MVArg/PowersetQuotaBridge.lean
MVArg/Proposition2NoBijection.lean
MVArg/Proposition3ImplicitSize.lean
MVArg/Proposition7Lifting.lean
MVArg/Propositions4to6.lean
MVArg/QuotaReduction.lean
MVArg/Release.lean
MVArg/Representation.lean
MVArg/SameKeyWitnessSurvival.lean
MVArg/ScaledQuotaArithmetic.lean
MVArg/SelfAttackGrounded.lean
MVArg/SeparationCertificates.lean
MVArg/SmallEJRPJRCohesion.lean
MVArg/SmallEJRPJRLevelTwoRepresentation.lean
MVArg/SmallEJRPJRNegative.lean
MVArg/SmallEJRPJRPositiveReduction.lean
MVArg/SmallEJRPJRRigidityClosure.lean
MVArg/SmallPJRJRClosure.lean
MVArg/SmallPJRJRCounterexample.lean
MVArg/SmallPJRJREligibleCount.lean
MVArg/SmallPJRJRPositive.lean
MVArg/SmallProfileApprovalCalculations.lean
MVArg/SmallStrictSeparationProfiles.lean
MVArg/StrictHierarchyInterfaces.lean
MVArg/Theorem1Preservation.lean
MVArg/Theorem4CoveringFramework.lean
MVArg/Theorem4DirectCoverSemantics.lean
MVArg/Theorem4InductionInterface.lean
MVArg/Theorem5ConcreteGroups.lean
MVArg/Theorem5DemandAssembly.lean
MVArg/Theorem5EligibilityCohesion.lean
MVArg/Theorem5ExactApprovalSpecialization.lean
MVArg/Theorem5ExactApprovalTable.lean
MVArg/Theorem5FinalConcrete.lean
MVArg/Theorem5ImpossibilityReduction.lean
MVArg/Theorem5LayeredPacking.lean
MVArg/Theorem5PJRLayerForcing.lean
MVArg/Theorem5PositiveApprovalTable.lean
MVArg/Theorem6CapacityInductionStep.lean
MVArg/Theorem6Final.lean
MVArg/Theorem6MaxRankTermination.lean
MVArg/Theorem6RankResidualMechanics.lean
MVArg/Theorem6RobustCoveringStep.lean
MVArg/Theorem6RobustReduction.lean
MVArg/Theorem6StrongCoverSemantics.lean
MVArg/Theorem7CanonicalReduction.lean
MVArg/Theorem7CliqueForward.lean
MVArg/Theorem7GroundedConverse.lean
MVArg/Theorem7GroundedPositive.lean
MVArg/Theorem7HardnessClosure.lean
MVArg/Theorem7HardnessScaffold.lean
MVArg/Theorem7LargeGroupBridge.lean
MVArg/Theorem7NoCliqueConverse.lean
MVArg/Theorem7ReductionGadget.lean
MVArg/Theorem7ReductionParameters.lean
MVArg/Theorem7ReductionProfile.lean
MVArg/Theorem7ReductionSize.lean
MVArg/Theorem7VerificationEquivalence.lean
PAPER_CLAIMS.md
README.md
RELEASE_FILES.txt
RELEASE_ROOTS.txt
lake-manifest.json
lakefile.toml
lean-toolchain


==> MVArg-formalisation/RELEASE_ROOTS.txt <==
MVArg.lean
MVArg/Release.lean
MVArg/PaperPropositions.lean
MVArg/PaperLemmas.lean
MVArg/PaperTheorems.lean
MVArg/PaperTheorem8.lean
PAPER_CLAIMS.md
GreedyGroundedDemo.java


==> MVArg-formalisation/lake-manifest.json <==
{"version": "1.2.0",
 "packagesDir": ".lake/packages",
 "packages":
 [{"url": "https://github.com/leanprover-community/mathlib4.git",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "520045ab14e26149ee970e2e617ca04b09bde5d6",
   "name": "mathlib",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.32.1",
   "inherited": false,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/plausible",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "e12c1910fe855cbfc38803cd4e55543906d5fa62",
   "name": "plausible",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/LeanSearchClient",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "c5d5b8fe6e5158def25cd28eb94e4141ad97c843",
   "name": "LeanSearchClient",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/import-graph",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "7e9612bf0b9ee66db3cb5b9988a35afc706f5a12",
   "name": "importGraph",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/ProofWidgets4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "6e311e2a844da9b2cc3971187df2fe0066947b93",
   "name": "proofwidgets",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/aesop",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "a7dbf0c63b694e47f425f3dcddbc0e178bb432d3",
   "name": "aesop",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/quote4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "38d591e778f100aec9762bb582f9c7f55f50e9dc",
   "name": "Qq",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/batteries",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "023ce7d62a0531e22a5331e20b587817a80d49ff",
   "name": "batteries",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover/lean4-cli",
   "type": "git",
   "subDir": null,
   "scope": "leanprover",
   "rev": "88679d088c9720c27ebdf2ba4dafe17341747f94",
   "name": "Cli",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.32.0",
   "inherited": true,
   "configFile": "lakefile.toml"}],
 "name": "MVArg",
 "lakeDir": ".lake",
 "fixedToolchain": false}


==> MVArg-formalisation/lakefile.toml <==
name = "MVArg"
version = "0.1.0"
defaultTargets = ["MVArg"]

[leanOptions]
autoImplicit = false

[[require]]
name = "mathlib"
git = "https://github.com/leanprover-community/mathlib4.git"
rev = "v4.32.1"

[[lean_lib]]
name = "MVArg"

